Fewer Steps, Better Plans: Sampling Variance in Flow-Matching Navigation World Models

Navigation world models use one backbone and one dense multi-step sampler both to generate future frames and to rank candidate plans. We ask whether planning needs the capacity and integration accuracy that generation does. To answer this within one training run, we train MatNWM, whose feed-forward layers nest four granularities, alongside an identically trained monolithic baseline. Using MatNWM as a controlled probe, we find that the two tasks have asymmetric demands. Visual realism requires full granularity and many neural function evaluations (NFEs). In contrast, planning ranks candidates by expected outcome, meaning low-variance cost estimates are required rather than sharp samples. We trace this difference to the optimizer's curse: selecting the best of many noisy single-rollout scores rewards favorable noise. While a single NFE collapses to the conditional mean and distorts sharp turns, we show that averaging two 2-NFE rollouts balances both effects, and coarse Euler integration provides stable cost estimates without retraining. To this end, few-step Euler alone makes 49-NFE planning $11.6\times$ faster with no loss in accuracy. Utilizing MatNWM's smallest granularity further raises this speedup to $15.4\times$, while realistic future predictions can still be generated with MatNWM at full granularity. We plan to release the model weights and source code.

==> fig/data/kavg_M1at2_500.dat <==
k nfe_tot ate err
1 960 2.792 0.015
2 1920 2.769 0.013
3 2880 2.759 0.012
4 3840 2.756 0.018


==> fig/data/kavg_M1at3_500.dat <==
k nfe_tot ate err
1 1920 2.719 0.036
2 3840 2.627 0.031


==> fig/data/kavg_M1at50_500.dat <==
k nfe_tot ate err
1 47040 2.818 0.000
2 94080 2.703 0.000
3 141120 2.636 0.000


==> fig/data/kavg_M1at5_500.dat <==
k nfe_tot ate err
1 3840 2.754 0.030
2 7680 2.638 0.036
3 11520 2.592 0.032


==> fig/data/mech_retest_sacson.dat <==
pts nfe rho
50 49 0.52
5 4 0.69
3 2 0.81
2 1 0.94


==> fig/data/mech_shared_M1.dat <==
pts nfe rho
50 49 0.88
5 4 0.76
3 2 0.64


==> fig/data/mech_shared_M4.dat <==
pts nfe rho
5 4 0.81
3 2 0.67


==> fig/data/planning_recon_M1_2draw.dat <==
pts nfe ate err
3 4 1.240 0.005


==> fig/data/planning_recon_M1_3seed.dat <==
pts nfe ate err
50 49 1.368 0.024
20 19 1.347 0.017
10 9 1.312 0.011
5 4 1.266 0.016
4 3 1.262 0.007
3 2 1.247 0.004
2 1 1.249 0.010


==> fig/data/planning_recon_M4_2draw.dat <==
pts nfe ate err
3 4 1.238 0.017


==> fig/data/planning_recon_M4_3seed.dat <==
pts nfe ate err
50 49 1.365 0.017
5 4 1.272 0.021
3 2 1.250 0.000
2 1 1.244 0.009


==> fig/data/planning_recon_mono_2draw.dat <==
pts nfe ate err
3 4 1.255 0.021


==> fig/data/planning_recon_mono_3seed.dat <==
pts nfe ate err
50 49 1.363 0.010
20 19 1.350 0.011
10 9 1.330 0.021
5 4 1.295 0.013
4 3 1.284 0.007
3 2 1.271 0.017
2 1 1.265 0.003


==> fig/data/planning_sacson_M1_2draw.dat <==
pts nfe ate err
3 4 2.627 0.031


==> fig/data/planning_sacson_M1_3seed.dat <==
pts nfe ate err
50 49 2.836 0.059
20 19 2.834 0.042
10 9 2.776 0.047
5 4 2.749 0.077
4 3 2.713 0.070
3 2 2.715 0.036
2 1 2.811 0.027


==> fig/data/planning_sacson_M4_2draw.dat <==
pts nfe ate err
3 4 2.644 0.028


==> fig/data/planning_sacson_M4_3seed.dat <==
pts nfe ate err
50 49 2.831 0.040
5 4 2.771 0.052
3 2 2.741 0.043
2 1 2.756 0.008


==> fig/data/planning_sacson_cal_M1_2draw.dat <==
pts nfe ate err
3 4 2.092 0.029


==> fig/data/planning_sacson_cal_M1_3seed.dat <==
pts nfe ate err
50 49 2.229 0.037
5 4 2.130 0.041
3 2 2.142 0.044
2 1 2.249 0.023


==> fig/data/planning_sacson_cal_M4_2draw.dat <==
pts nfe ate err
3 4 2.079 0.028


==> fig/data/planning_sacson_cal_M4_3seed.dat <==
pts nfe ate err
50 49 2.209 0.059
5 4 2.100 0.045
3 2 2.106 0.011
2 1 2.138 0.038


==> fig/data/planning_sacson_cal_mono_2draw.dat <==
pts nfe ate err
3 4 2.057 0.038


==> fig/data/planning_sacson_cal_mono_3seed.dat <==
pts nfe ate err
50 49 2.154 0.023
5 4 2.091 0.041
3 2 2.084 0.017
2 1 2.182 0.018


==> fig/data/planning_sacson_mono_2draw.dat <==
pts nfe ate err
3 4 2.591 0.031


==> fig/data/planning_sacson_mono_3seed.dat <==
pts nfe ate err
50 49 2.838 0.024
20 19 2.816 0.037
10 9 2.773 0.047
5 4 2.756 0.034
4 3 2.698 0.036
3 2 2.662 0.059
2 1 2.708 0.039


==> fig/data/planning_scand_M1_2draw.dat <==
pts nfe ate err
3 4 1.003 0.032


==> fig/data/planning_scand_M1_3seed.dat <==
pts nfe ate err
50 49 1.026 0.015
20 19 1.036 0.026
10 9 1.016 0.030
5 4 1.011 0.014
4 3 1.007 0.012
3 2 0.997 0.022
2 1 0.996 0.012


==> fig/data/planning_scand_M4_2draw.dat <==
pts nfe ate err
3 4 0.994 0.027


==> fig/data/planning_scand_M4_3seed.dat <==
pts nfe ate err
50 49 1.028 0.033
5 4 1.005 0.017
3 2 1.007 0.021
2 1 0.999 0.012


==> fig/data/planning_scand_mono_2draw.dat <==
pts nfe ate err
3 4 1.051 0.009


==> fig/data/planning_scand_mono_3seed.dat <==
pts nfe ate err
50 49 1.038 0.023
20 19 1.046 0.020
10 9 1.029 0.030
5 4 1.032 0.023
4 3 1.033 0.019
3 2 1.058 0.015
2 1 1.094 0.015


==> fig/data/steps_M1.dat <==
pts nfe lpips fid
50 49 0.343 19.1
20 19 0.340 19.1
10 9 0.335 20.1
7 6 0.333 21.4
5 4 0.331 24.7
4 3 0.333 29.5
3 2 0.344 44.7


==> fig/data/steps_M2.dat <==
pts nfe lpips fid
50 49 0.340 18.2
20 19 0.336 18.3
10 9 0.332 19.3
5 4 0.327 23.6
3 2 0.338 41.9


==> fig/data/steps_M3.dat <==
pts nfe lpips fid
50 49 0.336 17.6
20 19 0.332 17.7
10 9 0.328 18.6
5 4 0.324 22.5
3 2 0.333 39.3


==> fig/data/steps_M4.dat <==
pts nfe lpips fid
50 49 0.333 17.1
20 19 0.330 17.3
10 9 0.326 18.2
7 6 0.323 19.2
5 4 0.320 21.6
4 3 0.320 25.3
3 2 0.329 37.1


==> fig/data/steps_mono.dat <==
pts nfe lpips fid
50 49 0.323 16.5
20 19 0.320 16.5
10 9 0.316 17.4
7 6 0.313 18.5
5 4 0.310 20.5
4 3 0.310 23.3
3 2 0.319 32.7

